Relay-assisted Device-to-Device Networks: Connectivity and Uberization Opportunities

It has been shown that deploying device-to-device (D2D) networks in urban environments requires equipping a considerable proportion of crossroads with relays. This represents a necessary economic investment for an operator. In this work, we tackle the problem of the economic feasibility of such relay-assisted D2D networks. First, we propose a stochastic model taking into account a positive surface for streets and crossroads, thus allowing for a more realistic estimation of the minimal number of needed relays. Secondly, we introduce a cost model for the deployment of relays, allowing one to study operators' D2D deployment strategies. We investigate the example of an uberizing neo-operator willing to set up a network entirely relying on D2D and show that a return on the initial investment in relays is possible in a realistic period of time, even if the network is funded by a very low revenue per D2D user. Our results bring quantitative arguments to the discussion on possible uberization scenarios of telecommunications networks.

==> Relay-assisted Device-to-Device Networks_ Connectivity and Uberization Opportunities/pc200m.csv <==
U;lambda;ptotal;pcercle;ptriangle
0;0;0,712999;0,712999;0,712999
0,1;1,5;0,712999;0,702364;0,708769
0,2;3;0,712999;0,691367;0,704478
0,3;4,5;0,712999;0,679993;0,700125
0,4;6;0,712999;0,668227;0,69571
0,5;7,5;0,712999;0,656053;0,691231
0,6;9;0,712999;0,643457;0,686689
0,7;10,5;0,712999;0,630423;0,682081
0,8;12;0,712999;0,616934;0,677407
0,9;13,5;0,712999;0,602976;0,672666
1;15;0,712999;0,58853;0,667857
1,1;16,5;0,712999;0,573579;0,662979
1,2;18;0,712999;0,558107;0,658031
1,3;19,5;0,712999;0,542093;0,653013
1,4;21;0,712999;0,52552;0,647922
1,5;22,5;0,712999;0,508367;0,642758
1,6;24;0,712999;0,490614;0,637521
1,7;25,5;0,712999;0,47224;0,632208
1,8;27;0,712999;0,453224;0,626819
1,9;28,5;0,712999;0,433543;0,621353
2;30;0,712999;0,413174;0,615808
2,1;31,5;0,712999;0,392092;0,610184
2,2;33;0,712999;0,370273;0,604479
2,3;34,5;0,712999;0,347692;0,598693
2,4;36;0,712999;0,324321;0,592824
2,5;37,5;0,712999;0,300134;0,586871
2,6;39;0,712999;0,275102;0,580832
2,7;40,5;0,712999;0,249195;0,574707
2,8;42;0,712999;0,222383;0,568494
2,9;43,5;0,712999;0,194636;0,562193
3;45;0,712999;0,165919;0,555801
3,1;46,5;0,712999;0,136201;0,549318
3,2;48;0,712999;0,105446;0,542741
3,3;49,5;0,712999;0,0736175;0,536071
3,4;51;0,712999;0,0406794;0,529305
3,5;52,5;0,712999;0,00659302;0,522443
3,6;54;0,712999;0;0,515482
4;60;0,712999;0;0,486629
5;75;0,712999;0;0,406905
6;90;0,712999;0;0,315033
7;105;0,712999;0;0,209179
8;120;0,712999;0;0,0872351
9;135;0,712999;0;0
10;150;0,712999;0;0

==> Relay-assisted Device-to-Device Networks_ Connectivity and Uberization Opportunities/pc50m.csv <==
lambda;ptotal;ptriangle;pcercle
27,3;1;1;1
30;0,96576;0,954165;0,92999
36,3;0,9;0,857715;0,76291
40;0,8679;0,805192;0,658442
53,4;0,8;0,664307;0,293085
60;0,7727;0,593419;0,0634763
73,95;0,75;0,488557;0
80;0,73461;0,424574;0
90;0,7244;0,342243;0
100;0,71792;0,259068;0

==> Relay-assisted Device-to-Device Networks_ Connectivity and Uberization Opportunities/techeco.csv <==
Time;Cumulated;CashFlow
0;-50,82;-50,82
1;-102,06;-51,24
2;-153,72;-51,66
3;-205,8;-52,08
4;-258,3;-52,5
5;-311,22;-52,92
6;-364,56;-53,34
7;-418,32;-53,76
8;-472,5;-54,18
9;-527,1;-54,6
10;-582,12;-55,02
11;-632,72;-50,6
12;-670,2964052;-37,57640515
13;-707,0663041;-36,7698989
14;-742,8714316;-35,80512752
15;-777,4470707;-34,57563917
16;-810,3706419;-32,92357114
17;-841,0013997;-30,63075785
18;-868,4331564;-27,43175672
19;-891,5106822;-23,07752575
20;-908,9823677;-17,47168554
21;-919,8215554;-10,8391877
22;-923,6051929;-3,783637426
23;-920,7030186;2,902174284
24;-912,1247617;8,578256832
25;-899,1498526;12,97490917
26;-882,9903323;16,15952026
27;-864,618603;18,3717293
28;-844,7391152;19,87948783
29;-818,9915302;25,747585
30;-763,4511193;55,54041085
31;-707,1216917;56,32942764
32;-650,1347037;56,98698802
33;-592,5758158;57,55888783
34;-534,5021075;58,07370834
35;-475,9529418;58,54916572
36;-416,9567171;58,99622469
37;-357,5350244;59,42169269
38;-297,7051939;59,82983049
39;-237,481851;60,22334288
40;-176,8778662;60,60398478
41;-115,9049354;60,97293079
42;-54,57393533;61,3310001
43;7,104857987;61,67879332
44;69,12163351;62,01677553
45;131,4669604;62,34532687
46;194,1317336;62,66477325
47;257,1071387;62,97540507
48;320,3846274;63,27748866
49;383,9559006;63,57127328
50;447,8128961;63,85699542
51;511,9477776;64,13488151
52;576,3529272;64,40514959
53;641,0209375;64,66801038
54;705,9446056;64,92366805
55;771,1169263;65,17232069
56;836,5310869;65,41416067
57;902,1804618;65,64937488
58;968,0586068;65,87814502
59;1034,159255;66,10064772
60;1100,476309;66,31705476
61;1167,003842;66,52753315
62;1233,736088;66,73224534
63;1300,667437;66,93134931
64;1367,792436;67,12499871
65;1435,105779;67,31334298
66;1502,602306;67,49652745
67;1570,277;67,67469349
68;1638,124978;67,84797857
69;1706,141495;68,01651641
70;1774,321932;68,18043708
71;1842,661799;68,33986705
72;1911,156728;68,49492935
73;1979,802472;68,64574364
74;2048,594898;68,79242629
75;2117,529989;68,9350905
76;2186,603835;69,07384634
77;2255,812636;69,2088009
78;2325,152694;69,3400583
79;2394,620414;69,46771984
80;2464,212298;69,59188402
81;2533,924945;69,71264667
82;2603,755046;69,83010095
83;2673,699383;69,94433752
84;2729,354828;55,65544451
85;2785,118335;55,76350767
86;2840,986946;55,86861039
87;2896,95778;55,97083376
88;2953,028036;56,07025666
89;3009,194992;56,16695583
90;3065,455998;56,26100587
91;3121,808477;56,35247936
92;3178,249924;56,44144688
93;3234,777901;56,5279771
94;3291,390038;56,61213677
95;3348,084029;56,69399085
96;3404,857631;56,77360249
97;3461,708664;56,85103312
98;3518,635007;56,92634251
99;3575,634596;56,99958875
100;3632,705424;57,07082838
101;3689,84554;57,14011636
102;3747,053047;57,20750616
103;3804,326096;57,27304978
104;3861,662894;57,3367978
105;3919,061694;57,3987994
106;3976,520796;57,45910244
107;4034,038549;57,51775345
108;4091,613347;57,57479769
109;4149,243626;57,63027916
110;4206,927867;57,68424069
111;4264,664591;57,73672392
112;4322,45236;57,78776934
113;4380,289777;57,83741635
114;4438,17548;57,88570325
115;4496,108147;57,93266731
116;4554,086492;57,97834476
117;4612,109263;58,02277085
118;4670,175243;58,06597987
119;4728,283248;58,10800515
120;4786,432127;58,14887913

==> pc200m.csv <==
U;lambda;ptotal;pcercle;ptriangle
0;0;0,712999;0,712999;0,712999
0,1;1,5;0,712999;0,702364;0,708769
0,2;3;0,712999;0,691367;0,704478
0,3;4,5;0,712999;0,679993;0,700125
0,4;6;0,712999;0,668227;0,69571
0,5;7,5;0,712999;0,656053;0,691231
0,6;9;0,712999;0,643457;0,686689
0,7;10,5;0,712999;0,630423;0,682081
0,8;12;0,712999;0,616934;0,677407
0,9;13,5;0,712999;0,602976;0,672666
1;15;0,712999;0,58853;0,667857
1,1;16,5;0,712999;0,573579;0,662979
1,2;18;0,712999;0,558107;0,658031
1,3;19,5;0,712999;0,542093;0,653013
1,4;21;0,712999;0,52552;0,647922
1,5;22,5;0,712999;0,508367;0,642758
1,6;24;0,712999;0,490614;0,637521
1,7;25,5;0,712999;0,47224;0,632208
1,8;27;0,712999;0,453224;0,626819
1,9;28,5;0,712999;0,433543;0,621353
2;30;0,712999;0,413174;0,615808
2,1;31,5;0,712999;0,392092;0,610184
2,2;33;0,712999;0,370273;0,604479
2,3;34,5;0,712999;0,347692;0,598693
2,4;36;0,712999;0,324321;0,592824
2,5;37,5;0,712999;0,300134;0,586871
2,6;39;0,712999;0,275102;0,580832
2,7;40,5;0,712999;0,249195;0,574707
2,8;42;0,712999;0,222383;0,568494
2,9;43,5;0,712999;0,194636;0,562193
3;45;0,712999;0,165919;0,555801
3,1;46,5;0,712999;0,136201;0,549318
3,2;48;0,712999;0,105446;0,542741
3,3;49,5;0,712999;0,0736175;0,536071
3,4;51;0,712999;0,0406794;0,529305
3,5;52,5;0,712999;0,00659302;0,522443
3,6;54;0,712999;0;0,515482
4;60;0,712999;0;0,486629
5;75;0,712999;0;0,406905
6;90;0,712999;0;0,315033
7;105;0,712999;0;0,209179
8;120;0,712999;0;0,0872351
9;135;0,712999;0;0
10;150;0,712999;0;0

==> pc50m.csv <==
lambda;ptotal;ptriangle;pcercle
27,3;1;1;1
30;0,96576;0,954165;0,92999
36,3;0,9;0,857715;0,76291
40;0,8679;0,805192;0,658442
53,4;0,8;0,664307;0,293085
60;0,7727;0,593419;0,0634763
73,95;0,75;0,488557;0
80;0,73461;0,424574;0
90;0,7244;0,342243;0
100;0,71792;0,259068;0

==> techeco.csv <==
Time;Cumulated;CashFlow
0;-50,82;-50,82
1;-102,06;-51,24
2;-153,72;-51,66
3;-205,8;-52,08
4;-258,3;-52,5
5;-311,22;-52,92
6;-364,56;-53,34
7;-418,32;-53,76
8;-472,5;-54,18
9;-527,1;-54,6
10;-582,12;-55,02
11;-632,72;-50,6
12;-670,2964052;-37,57640515
13;-707,0663041;-36,7698989
14;-742,8714316;-35,80512752
15;-777,4470707;-34,57563917
16;-810,3706419;-32,92357114
17;-841,0013997;-30,63075785
18;-868,4331564;-27,43175672
19;-891,5106822;-23,07752575
20;-908,9823677;-17,47168554
21;-919,8215554;-10,8391877
22;-923,6051929;-3,783637426
23;-920,7030186;2,902174284
24;-912,1247617;8,578256832
25;-899,1498526;12,97490917
26;-882,9903323;16,15952026
27;-864,618603;18,3717293
28;-844,7391152;19,87948783
29;-818,9915302;25,747585
30;-763,4511193;55,54041085
31;-707,1216917;56,32942764
32;-650,1347037;56,98698802
33;-592,5758158;57,55888783
34;-534,5021075;58,07370834
35;-475,9529418;58,54916572
36;-416,9567171;58,99622469
37;-357,5350244;59,42169269
38;-297,7051939;59,82983049
39;-237,481851;60,22334288
40;-176,8778662;60,60398478
41;-115,9049354;60,97293079
42;-54,57393533;61,3310001
43;7,104857987;61,67879332
44;69,12163351;62,01677553
45;131,4669604;62,34532687
46;194,1317336;62,66477325
47;257,1071387;62,97540507
48;320,3846274;63,27748866
49;383,9559006;63,57127328
50;447,8128961;63,85699542
51;511,9477776;64,13488151
52;576,3529272;64,40514959
53;641,0209375;64,66801038
54;705,9446056;64,92366805
55;771,1169263;65,17232069
56;836,5310869;65,41416067
57;902,1804618;65,64937488
58;968,0586068;65,87814502
59;1034,159255;66,10064772
60;1100,476309;66,31705476
61;1167,003842;66,52753315
62;1233,736088;66,73224534
63;1300,667437;66,93134931
64;1367,792436;67,12499871
65;1435,105779;67,31334298
66;1502,602306;67,49652745
67;1570,277;67,67469349
68;1638,124978;67,84797857
69;1706,141495;68,01651641
70;1774,321932;68,18043708
71;1842,661799;68,33986705
72;1911,156728;68,49492935
73;1979,802472;68,64574364
74;2048,594898;68,79242629
75;2117,529989;68,9350905
76;2186,603835;69,07384634
77;2255,812636;69,2088009
78;2325,152694;69,3400583
79;2394,620414;69,46771984
80;2464,212298;69,59188402
81;2533,924945;69,71264667
82;2603,755046;69,83010095
83;2673,699383;69,94433752
84;2729,354828;55,65544451
85;2785,118335;55,76350767
86;2840,986946;55,86861039
87;2896,95778;55,97083376
88;2953,028036;56,07025666
89;3009,194992;56,16695583
90;3065,455998;56,26100587
91;3121,808477;56,35247936
92;3178,249924;56,44144688
93;3234,777901;56,5279771
94;3291,390038;56,61213677
95;3348,084029;56,69399085
96;3404,857631;56,77360249
97;3461,708664;56,85103312
98;3518,635007;56,92634251
99;3575,634596;56,99958875
100;3632,705424;57,07082838
101;3689,84554;57,14011636
102;3747,053047;57,20750616
103;3804,326096;57,27304978
104;3861,662894;57,3367978
105;3919,061694;57,3987994
106;3976,520796;57,45910244
107;4034,038549;57,51775345
108;4091,613347;57,57479769
109;4149,243626;57,63027916
110;4206,927867;57,68424069
111;4264,664591;57,73672392
112;4322,45236;57,78776934
113;4380,289777;57,83741635
114;4438,17548;57,88570325
115;4496,108147;57,93266731
116;4554,086492;57,97834476
117;4612,109263;58,02277085
118;4670,175243;58,06597987
119;4728,283248;58,10800515
120;4786,432127;58,14887913
